HAT-P-68b: A Transiting Hot Jupiter Around a K5 Dwarf Star

We report the discovery by the ground-based HATNet survey of the transiting exoplanet HAT-P-68b, which has a mass of 0.724 $\pm$ 0.043 $M_{Jup}$, and radius of 1.072 $\pm$ 0.012 $R_{Jup}$. The planet is in a circular P = 2.2984-day orbit around a moderately bright V = 13.937 $\pm$ 0.030 magnitude K dwarf star of mass 0.673 $+$ 0.020 $-$0.014 $M_{\odot}$, and radius 0.6726 $\pm$ 0.0069 $R_{\odot}$. The planetary nature of this system is confirmed through follow-up transit photometry obtained with the FLWO~1.2m telescope, high-precision RVs measured using Keck-I/HIRES, FLWO~1.5m/TRES, and OHP~1.9m/Sophie, and high-spatial-resolution speckle imaging from WIYN~3.5m/DSSI. HAT-P-68 is at an ecliptic latitude of $+3^{\circ}$ and outside the field of view of both the NASA TESS primary mission and the K2 mission. The large transit depth of 0.036 mag ($r$-band) makes HAT-P-68b a promising target for atmospheric characterization via transmission spectroscopy.

==> data/rvtable.dat <==
HTR268-002 2456255.01387        129.47     56.77      NULL       NULL       0.722090   TRES
HTR268-002 2456352.82025        -152.51    32.59      NULL       NULL       0.276091   TRES
HTR268-002 2456576.98851        155.31     32.59      NULL       NULL       0.808131   TRES
HTR268-002 2456585.08850        -129.45    3.11       NULL       NULL       0.332308   Keck
HTR268-002 2456585.10625        NULL       NULL       -7.79      20.85      0.340031   Keck
HTR268-002 2456596.70034        -18.23     42.50      11517.00   85.00      0.384434   OHP
HTR268-002 2456597.63007        112.07     22.60      16666.00   45.20      0.788945   OHP
HTR268-002 2456597.65777        142.37     15.60      24376.00   31.20      0.800997   OHP
HTR268-002 2456602.57256        72.97      15.90      25886.00   31.80      0.939344   OHP
HTR268-002 2456637.99344        -115.18    2.68       4.94       34.68      0.350403   Keck
HTR268-002 2456639.12704        137.20     3.30       3.08       25.83      0.843616   Keck
HTR268-002 2457353.06851        -39.00     2.42       3.24       20.29      0.468183   Keck
HTR268-002 2457353.93251        101.52     3.14       51.29      63.61      0.844096   Keck
HTR268-002 2457355.01022        -143.22    4.11       -19.69     41.65      0.312992   Keck

